Quasar Feedback Survey: molecular gas affected by central outflows and by ~10 kpc radio lobes reveal dual feedback effects in `radio quiet' quasars

We present a study of molecular gas, traced via CO (3-2) from ALMA data, of four z< 0.2, `radio quiet', type 2 quasars (log [L(bol)/(erg/s)] = 45.3 - 46.2; log [L(1.4 GHz)/(W/Hz)] = 23.7 - 24.3). Targets were selected to have extended radio lobes (>= 10 kpc), and compact, moderate-power jets (1 - 10 kpc; log [Pjet/(erg/s)]= 43.2 - 43.7). All targets show evidence of central molecular outflows, or injected turbulence, within the gas disks (traced via high-velocity wing components in CO emission-line profiles). The inferred velocities (Vout = 250 - 440 km/s) and spatial scales (0.6 - 1.6 kpc), are consistent with those of other samples of luminous low-redshift AGN. In two targets, we observe extended molecular gas structures beyond the central disks, containing 9 - 53 % of the total molecular gas mass. These structures tend to be elongated, extending from the core, and wrap-around (or along) the radio lobes. Their properties are similar to the molecular gas filaments observed around radio lobes of, mostly `radio loud', Brightest Cluster Galaxies. They have: projected distances of 5 - 13 kpc; bulk velocities of 100 - 340 km/s; velocity dispersion of 30 - 130 km/s; inferred mass outflow rates of 4 - 20 Msolar/yr; and estimated kinetic powers of log [Ekin/(erg/s)]= 40.3 - 41.7. Our observations are consistent with simulations that suggest moderate-power jets can have a direct (but modest) impact on molecular gas on small scales, through direct jet-cloud interactions. Then, on larger scales, jet-cocoons can push gas aside. Both processes could contribute to the long-term regulation of star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
